A new way to measure the distance to NGC1052-DF2

We employ a new way to measure the distance to NGC1052-DF2 via internal stellar velocity dispersions ($\sigma$) of its globular clusters (GCs). We obtained deep (15.1h), R=18,200, Ca Triplet integrated-light spectra for 10 GCs in NGC1052-DF2 using FLAMES GIRAFFE on VLT. For five GCs we measure $\sigma$, along with precision velocities for the whole sample. We also present a new photometric analysis based on 40 orbits of archival Hubble Space Telescope imaging for 16 spectroscopically confirmed GCs. Assuming that the NGC1052-DF2 GCs obey the $M_V$ -- log($\sigma$) relation followed by the Milky Way and M31 GCs, the NGC1052-DF2 GCs give a distance, $d=16.2\pm1.3$ (stat.) $\pm1.7$ (sys.) Mpc. By contrast, using a literature distance of $d=21.7$ Mpc from forward modelling of the TRGB, the GCs lie above the Milky Way + M31 relation by $\sim0.6$ magnitudes. For a shorter literature distance of 13 Mpc, the GCs fall below the relation by $\sim0.4$ mag. At $d = 16.2$ Mpc, we obtain mean dynamical $M/L_V = 1.61\pm0.44 M_\odot/L_\odot$, and median half-light radii, $r_h =3.0\pm0.5$ pc. This is entirely consistent with Milky Way GCs, with mean $M/L_V = 1.77\pm0.10 M_\odot/L_\odot$, median $r_h =3.2\pm0.6$ pc. For the further distance of 21.7 Mpc, we obtain low $M/L_V$ ratios ($M/L_V = 1.19\pm0.33 M_\odot/L_\odot$) which could suggest ages of $\sim6$ Gyr.. Such young ages are inconsistent with our MUSE stellar population (companion paper, Fahrion et al.) analysis of the NGC1052-DF2 GCs which indicates they are $\sim10$ Gyr old. For $d = 16.2$ Mpc, coupled with our new photometry, we find that the properties of the GCs in NGC1052-DF2 appear entirely consistent with those in the Milky Way and other Local Group galaxies. In order to reconcile the further distance with our results, a mass function more dwarf-depleted than the Milky Way GCs must be invoked for the GCs of NGC1052-DF2.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

